Token Prediction as Implicit Classification to Identify LLM-Generated Text

This paper introduces a novel approach for identifying the possible large language models (LLMs) involved in text generation. Instead of adding an additional classification layer to a base LM, we reframe the classification task as a next-token prediction task and directly fine-tune the base LM to perform it. We utilize the Text-to-Text Transfer Transformer (T5) model as the backbone for our experiments. We compared our approach to the more direct approach of utilizing hidden states for classification. Evaluation shows the exceptional performance of our method in the text classification task, highlighting its simplicity and efficiency. Furthermore, interpretability studies on the features extracted by our model reveal its ability to differentiate distinctive writing styles among various LLMs even in the absence of an explicit classifier. We also collected a dataset named OpenLLMText, containing approximately 340k text samples from human and LLMs, including GPT3.5, PaLM, LLaMA, and GPT2.

==> figures/ChatGPT.txt <==
UID: [urlsf_subset09]-[377883] | extra: {'source': 'chatgpt', 'variant': 'original'}

---

Police have reported that the principal of Schnell School in Northern California was murdered by a custodial employee on Wednesday morning. Sam Lacara, 50, was shot in the upper torso. The alleged shooter, 44-year-old John Luebbers, was arrested and is thought to have had a dispute with Lacara.

Thankfully, no children were injured during the incident, although authorities believe one student may have witnessed the shooting. Police received a 911 call in the mid-morning alerting them to the situation.

Placerville Police Chief George Nielsen described the event as a tragedy for both Placerville and the wider community. The school was attended by young children, and authorities had to determine how to deal with them during the investigation.

Eventually, the students were moved to a nearby fairground where they could be reunited with their families. Placerville is situated 45 miles east of Sacramento.


==> figures/GPT2_xl.txt <==
UID: gpt2_250319 | extra: {'variant': 'original', 'source': 'gpt2_xl'}

---

ex opening day wings your mlb az pit cws nyy wings2018 get out of 20 flight fare savings click here flight dates are as follows maximum of two tickets per game20 sellout bag of 10 at 200 each 215 bag of 12 at 275 each 319 please refer to the tickets section for more details and onsale dates trade offers subject to policy and may be rescinded if any player or team begins blacklisting in the coming weeks

==> figures/LLaMA.txt <==
UID: [urlsf_subset09]-[102642] | extra: {'variant': 'original', 'source': 'llama'}

---

For most D-1 collegiate athletes, hanging up their cleats in favor of starting a record label is unlikely. With scholarship money and aspirations of playing professionally to keep one afloat, taking a flyer on a fledgling business venture would be a textbook leap of faith. Yet Visionary Music Group CEO and founder Chris Zarou decided to walk this very path.\n\nZarou’s decision ultimately paid off in spades — VMG now employs the services of hip-hop megastar Drake, as well its own artists like 6lack who have amassed gold or platinum certifications. \u201cIt started with just me and a few other people at my undergrad school that I worked really closely to get things going,\" Zarou told Hypebeast in an exclusive interview.\n\nexpanding on his college days, he continued: \"I’m from Long Island — New York. So while attending UCF [University of Central Florida], as a business major with my minor being advertising and PR (Public Relations) I was able to get started in the music industry. While working at an A&R firm called TEC, it allowed me to gain knowledge on how labels worked from day one.\n\ncirca 2013 is when things really began for VMG — Zarou had just graduated and decided he wanted his own label that was more of a \"creative\/marketing type agency,\" as opposed to the traditional A&R role, which requires himetting with artists.\n\nearly three years after inception came Visionary Music Group’s first big move — securing an exclusive market deal through RCA Records. At this point they were ready for a wider distribution of their roster via more conventional means,\" Zarou explained to Hypebeast, \"but our overall goal was still the same.\n\nsucceed in its mission VMG has come full circle — now representing artists like Kendrick Lamar as well. From there they began taking steps forward by establishing themselves and their vision within a very crowded industry that’s been tough for any new label to break through from day one,\" Zarou says.\n\nearly three years after inception came Visionary Music Group's first big move — securin g an exclusive market deal through RCA Records. At this point they were ready for a wider distribution of their roster via more conventional means,\" Zarou explained to Hypebeast,\" but our overall goal was still the same.\n\nsucceed in its mission VMG has come full circle — now representing artists like Kendrick Lamar as well. From there they began taking steps forward by establishing themselves and their vision within a very crowded industry that's been tough for any new label to break through from day one,\" Zarou says.\n\nthe company will be launchin g its own sublabel called Visionary Music Group: Urban — but don’t expect it simply to cater toward urban music. As the name implies, VMG hopes that this imprint can serve as a catalyst for future ventures by showcasing artists who have yet been introduced into mainstream markets via their parent label.\n\nthese days Zarou is looking forward not only in terms of growing Visionary Music Group but also his own career. He’s become increasingly involved with the creative direction and artist development at RCA Records, which has led to him taking on a few side projects including becoming an A&R for Jhene\u0146e Aiko.\nhttp://dazeddigital \nhttps:\/\/www.youtube\/user\/VisionaryMusicGroup
Amazon's 'Lord of the Rings': New Details Revealed at Comic-Con 2019 (Exclusive)


==> figures/OpenWeb.txt <==
UID: [urlsf_subset09]-[271873] | extra: {'source': 'openweb', 'variant': 'original'}

---

An enterprising fresher threw a pool party in his bathroom on the fourth floor of Brecon Court before the water overflowed and leaked through the ceiling of the flat below.

Business Management first year Calum Whytock came up with the idea to fit an eight foot swimming pool in his bathroom last Friday after noticing an inflatable palm tree in the flat opposite.

“I saw the palm tree and thought ‘I can do better than that’,” he told The Tab.

“I then bought the pool for £20 on Amazon the next day and set it up in my bathroom.

“We just blew it up and filled it using the shower head – the whole thing took about two hours.”

He added: “We had to keep the bathroom door shut otherwise the fire alarm would have gone off but otherwise setting up was easy.”

Despite the unprecedented nature of the event, Calum didn’t draw up an exclusive guest list.

“I just invited people from my floor.

“I told them: ‘I’ve got a pool come along if you want’.”

After adding “all the stuff you need for a pool party” – ambient lighting, some beers and a few inflatable dinosaurs – Calum’s pool party was in full swing.

But the fresher decided to pull the plug on the event when he realised flat inspections were taking place the following morning.

“The pool was up for three hours but then I decided to take it down because of room inspections and it sort of flooded the floor,” Calum said.

Halls security then arrived after a resident in the flat below complained about water leaking through her bedroom light.

Fortunately for Calum, the security officers saw the funny side.

“Security were pretty amused.

“They asked what happened and I said ‘I had a pool party and it was a bit of a stupid idea’, and they said ‘yeah, it’s a monumentally stupid idea’.

“Then the female security officer started laughing so I knew then that I was off the hook.

“They weren’t even that angry – they said it was a first so I’m pretty proud of that.”

Calum told us his inspection the day after went well, with the inspector saying his “room would have been exceptional if it wasn’t for the flooded floor.”

Calum’s daring innovation prompted messages from home friends at Cardiff and Southampton after his exploits were posted on the universities’ respective Facebook pages.

“All my friends asked me what the fuck is going on.

“They all thought it was mad.”

Having built a party reputation, Calum already has plans to make his next pool party bigger and better.

“I was thinking of putting my 50 inch TV by the door and watching some films, but then I also thought if we could get a DJ in my room that’d work pretty well.

“We could take out the bed for the day, and then take the door off its hinges and use it as a beer pong table.

“I’ve taken it off a couple of times before – it’s easy.”

After making light work of his bathroom, we hope Calum makes the next logical step and turns his flat into a full on waterpark.


==> figures/PaLM.txt <==
UID: [urlsf_subset09]-[381139] | extra: {'source': 'palm', 'variant': 'original'}

---

"Today, I received a message saying that there was a parcel waiting for me from the United States. I was so excited that I could barely focus on my work all day. I love these gift exchanges!

When I got home, I gave my dogs a treat and a tummy rub before I started opening the parcel. My Santa this year must have a real affinity for tape, because they had taped up every possible entry point. They even managed to get the tape flat so there was no way to get a fingernail under it. I had to go get my scalpel to carefully open the parcel.

I was relieved to find that nothing was damaged inside the parcel. I was even more relieved when I saw that the postage cost was not as bad as I had feared.

Inside the box, I found several gifts from my wonderful Santa. First, there were two Pridebites toys. They squeak, float, and can be machine washed. They are also durable, which is important in my house. Most of the toys here become the property of Bliss, my golden retriever. She is the gentlest mouthed of all dogs and treasures her toys. However, every month or so, the old yellow lab, Rossi, gets himself into a loopy phase and plays with them too. He can be a bit harder mouthed. My black lab, Finn, is not at all interested in toys.

Next, I found a mug that says "Keep Calm and Chill with a Labrador Retriever." I love this mug and it sums up the British attitude perfectly.

Finally, I found a set of coasters with labradors on them. They are absolutely beautiful and will take pride of place on my table.

I also found some samples of French's condiments. I will probably save these until Heinz runs out, but I am sure they will come in handy in an emergency.

Thank you so much, Santa! You are an amazing person and I love the things you chose. I genuinely wish I could rate you higher than 10!

P.S. Finn (black lab) is staying overnight at a friend's house, so he was not here to take photos with me. I will include a photo of him for you, though."

==> figures/bottom.txt <==
BOTTOM: [urlsf_subset09]-[219341], {'variant': 'original', 'source': 'llama'}
---

Horner: The gap appears larger than it is





In the wake of a disappointing weekend in Australia, Red Bull team chief Christian Horner remains upbeat and pointing to the fact that Albert Park Circuit has not been kind to his team over the years and is adamant they will close the half second gap to the pace setters before Round 2 in China.

Daniel Ricciardo endured weekend to forget. In retrospect the crash he suffered during qualifying, which saw him lose out on a potential front row start was avoidable but his hopes were dented by an early race stop and subsequent drive through penalty for unsafe releases - before being overhauled in final laps of racing.

'The gap appears larger than it is,' Horner told Formula1.com, 'but the real issue at Melbourne this year was that we just didn’t have enough performance on a circuit where Red Bull has struggled for speed historically.'
This page contains all entries posted to ArguingWthFilm in March 2014. They are listed from oldest to newest.

==> figures/left.txt <==
LEFT: gpt2_255572, {'variant': 'original', 'source': 'gpt2_xl'}
---

Persona 5 team members have been teasing fans with new support conversations and a new merchandise T-shirt. Thanks to Psylence's Nobuo Niizuma, we finally have something more to tease we haven't yet seen: a Persona 5 Social Link Prompt from composer Shoji Meguro. At time of writing, it doesn't include anything about PlayStation VR support or Persona 5 itself, but suffice to say it's an absolutely gorgeous looking piece, and it's accompanied by an image showing off lyrics for the game's 13 songs.

Below, you can see what's been shared about it over the last day or so. If you're wondering what's going on with the Persona 5 English sub, it looks like it's been scrapped – perhaps quietly? – but there's a story to be told. Says Meguro:

She would give her heart for you but she's too stuck in her own world… She wasn't always like this! While she was barely thinking, she had it all planned out. She was a Mitsuru who loved scrabble. She wanted the best for her family. She dreamed of looking for her old childhood friend, Lin.

Meguro also revealed the game's Social Link Prompt:

Oh! Persona 5 – Social Link Prompt! "Kagurazaka Hibiya… I have always loved you. I didn't want to lose you. I do hear the bells ringing from time to time, but I don't answer them. I'm busy following my dreams, so please don't call. If I'm not here, hear this." So please play messenger and come back. I'm begging you…? It wasn't her. She was a child trying to hide her feelings so she wouldn't lose you. I want your gentle voice coming out now.

You can view a few stills from Visualap's video below. And who resources do take the time to make a high-quality animation for, though? The video is a work of art itself, with vibrant articulation and natural timing. The character, meanwhile, has excellent detail in her eyes and lips. High-quality visual arts always carry the strong possibility of creepy messengers. So if you're a PS VR connoisseur, keep that detail in the back of your mind. What do you think of this design? Let us know in the comments.


==> figures/pca_sampling_result.txt <==
This file is dynamically generated from sample_pca.py, do not modify
UID: [urlsf_subset09]-[271873] | extra: {'source': 'openweb', 'variant': 'original'}
UID: [urlsf_subset09]-[377883] | extra: {'source': 'chatgpt', 'variant': 'original'}
UID: [urlsf_subset09]-[381139] | extra: {'source': 'palm', 'variant': 'original'}
UID: [urlsf_subset09]-[102642] | extra: {'variant': 'original', 'source': 'llama'}
UID: gpt2_250319 | extra: {'variant': 'original', 'source': 'gpt2_xl'}


==> figures/right.txt <==
RIGHT: [urlsf_subset09]-[183224], {'source': 'palm', 'variant': 'original'}
---

> The victims of communism memorial is a controversial project that has been met with criticism from both sides of the political spectrum. Some people believe that the memorial is a necessary tribute to the victims of communism, while others believe that it is a waste of money and that Canada should not be commemorating a foreign ideology.\n\nThe memorial is being funded by the federal government and is set to be located near the Supreme Court of Canada. The design of the memorial includes a wall of remembrance with the names of 1,000 multi-ethnic Canadians who suffered under communism.\n\nOpponents of the memorial argue that it is inappropriate to build a monument to communism in Canada, as Canada has never been a communist country. They also argue that the memorial is being used by the Conservative government to buy ethnic votes.\n\nSupporters of the memorial argue that it is important to remember the victims of communism and that the memorial will serve as an educational tool for future generations. They also argue that the memorial is not being built to glorify communism, but to remember the victims of its oppression.\n\nThe future of the memorial is uncertain. The government has committed $3 million to the project, but it is unclear how much of the remaining money will be raised privately. The design of the memorial is also still being finalized.\n\nIt remains to be seen whether the memorial will be built, but it is clear that the project is a divisive one that has sparked a great deal of debate.

==> figures/top.txt <==
TOP: [urlsf_subset09]-[44744], {'source': 'chatgpt', 'variant': 'original'}
---

A hand-knit hat arrived in the mail from my Colors Santa today, which was a pleasant surprise. This one is a beautiful combination of blues and has become my new favorite winter hat.

I am at a loss for words, but I want to express my gratitude to Santa for the wonderful gift. 

I received two sets of gifts from the same Santa for Colors and Vinyl Toys, and I must say they were amazing. Despite the fact that I do not know who my Santa is, I could not have been more impressed with their thoughtfulness. 

I joined Redditgifts to see the reactions of my giftees, which has always given me a warm, fuzzy feeling. Given that I do not have a lot of friends or social interaction outside of my job and my cat, I rely on activities like Redditgifts to bring me joy. 

Santa messaged me to let me know that they would be gifting me twice for two exchanges. After some playful banter back and forth, Santa notified me that the package was on its way, which made me excitedly anticipate its arrival. 

The package came on Monday via the largest parcel locker in front of my apartment, and I quickly opened it as soon as I was at work. I was quickly overwhelmed by the generosity and kindness of Santa. The box was completely full, and I was struck by the beautiful wrapping of the bigger gifts.

My shaky hands only managed to take a picture of one wrapped package amidst my excitement. There were various gifts, including my favorite birthday cake M&M's, an R2-D2 tin, a plush R2-D2 keychain that speaks in binary, two Star Wars-themed pins, Star Wars-themed air fresheners, a blind box from Guardians of the Galaxy from which I got a mini-bobble head of Drax the Destroyer, and a superb Funko Fabrikations Yoda that would look great in my collection next to Chewbacca.

The package also included two handwritten cards, which were very thoughtful and brought a smile to my face. My Santa went above and beyond by including my favorite anime, Fullmetal Alchemist Brotherhood, in the package, which was the OVA collection I am yet to watch.        

I cannot express my gratitude enough to Santa for the priceless gift of feeling a little less lonely and worthless today. Thank you, Santa.

I am working on getting pictures up and will post them as soon as possible.
